Scaling up Discovery of Latent Concepts in Deep NLP Models

Despite the revolution caused by deep NLP models, they remain black boxes, necessitating research to understand their decision-making processes. A recent work by Dalvi et al. (2022) carried out representation analysis through the lens of clustering latent spaces within pre-trained models (PLMs), but that approach is limited to small scale due to the high cost of running Agglomerative hierarchical clustering. This paper studies clustering algorithms in order to scale the discovery of encoded concepts in PLM representations to larger datasets and models. We propose metrics for assessing the quality of discovered latent concepts and use them to compare the studied clustering algorithms. We found that K-Means-based concept discovery significantly enhances efficiency while maintaining the quality of the obtained concepts. Furthermore, we demonstrate the practicality of this newfound efficiency by scaling latent concept discovery to LLMs and phrasal concepts.

==> reproducibility-checklist.txt <==
Reproducibility checklist (1) *

This paper includes a conceptual outline and/or pseudocode description of AI methods introduced

    Yes          [x]
    Partial
    No
    N/A

2. Reproducibility checklist (2) *

This paper clearly delineates statements that are opinions, hypothesis, and speculation from objective facts and results

    Yes          [x]
    No

3. Reproducibility checklist (3) *

This paper provides well marked pedagogical references for less-familiar readers to gain background necessary to replicate the paper

    Yes          [x]
    No

4. Reproducibility checklist (4) *

[Theoretical contributions] All assumptions and restrictions are stated clearly and formally.

    Yes
    Partial
    No
    N/A

5. Reproducibility checklist (5) *

[Theoretical contributions] All novel claims are stated formally (e.g., in theorem statements).

    Yes
    Partial
    No
    N/A

6. Reproducibility checklist (6) *

[Theoretical contributions] Proofs of all novel claims are included.

    Yes
    Partial
    No
    N/A

7. Reproducibility checklist (7) *

[Theoretical contributions] Proof sketches or intuitions are given for complex and/or novel results.

    Yes
    Partial
    No
    N/A

8. Reproducibility checklist (8) *

[Theoretical contributions] Appropriate citations to theoretical tools used are given.

    Yes
    Partial
    No
    N/A

9. Reproducibility checklist (9) *

[Theoretical contributions] All theoretical claims are demonstrated empirically to hold.

    Yes
    Partial
    No
    N/A

10. Reproducibility checklist (10) *

[Theoretical contributions] All experimental code used to eliminate or disprove claims is included.

    Yes
    No
    N/A

11. Reproducibility checklist (11) *

[Datasets] A motivation is given for why the experiments are conducted on the selected datasets

    Yes          [x]
    Partial
    No
    N/A

12. Reproducibility checklist (12) *

[Datasets] All novel datasets introduced in this paper are included in a data appendix.

    Yes
    Partial
    No
    N/A          [x]

13. Reproducibility checklist (13) *

[Datasets] All novel datasets introduced in this paper will be made publicly available upon publication of the paper with a license that allows free usage for research purposes.

    Yes
    Partial
    No
    N/A          [x]

14. Reproducibility checklist (14) *

[Datasets] All datasets drawn from the existing literature (potentially including authors’ own previously published work) are accompanied by appropriate citations.

    Yes          [x]
    No
    N/A

15. Reproducibility checklist (15) *

[Datasets] All datasets drawn from the existing literature (potentially including authors’ own previously published work) are publicly available.

    Yes
    Partial
    No
    N/A

16. Reproducibility checklist (16) *

[Datasets] All datasets that are not publicly available are described in detail, with explanation why publicly available alternatives are not scientifically satisficing.

    Yes
    Partial
    No
    N/A

17. Reproducibility checklist (17) *

[Computational experiments] Any code required for pre-processing data is included in the appendix.

    Yes
    Partial
    No
    N/A

18. Reproducibility checklist (18) *

[Computational experiments] All source code required for conducting and analyzing the experiments is included in a code appendix.

    Yes
    Partial
    No
    N/A

19. Reproducibility checklist (19) *

[Computational experiments] All source code required for conducting and analyzing the experiments will be made publicly available upon publication of the paper with a license that allows free usage for research purposes.

    Yes
    Partial
    No
    N/A

20. Reproducibility checklist (20) *

[Computational experiments] All source code implementing new methods have comments detailing the implementation, with references to the paper where each step comes from

    Yes
    Partial
    No
    N/A

21. Reproducibility checklist (21) *

[Computational experiments] If an algorithm depends on randomness, then the method used for setting seeds is described in a way sufficient to allow replication of results.

    Yes
    Partial
    No
    N/A

22. Reproducibility checklist (22) *

[Computational experiments] This paper specifies the computing infrastructure used for running experiments (hardware and software), including GPU/CPU models; amount of memory; operating system; names, and versions of relevant software libraries and frameworks.

    Yes
    Partial
    No
    N/A

23. Reproducibility checklist (23) *

[Computational experiments] This paper formally describes evaluation metrics used and explains the motivation for choosing these metrics.

    Yes
    Partial
    No
    N/A

24. Reproducibility checklist (24) *

[Computational experiments] This paper states the number of algorithm runs used to compute each reported result.

    Yes
    No
    N/A

25. Reproducibility checklist (25) *

[Computational experiments] Analysis of experiments goes beyond single-dimensional summaries of performance (e.g., average; median) to include measures of variation, confidence, or other distributional information.

    Yes
    No
    N/A

26. Reproducibility checklist (26) *

[Computational experiments] The significance of any improvement or decrease in performance is judged using appropriate statistical tests (e.g., Wilcoxon signed-rank).

    Yes
    Partial
    No

27. Reproducibility checklist (27) *

[Computational experiments] This paper lists all final (hyper-)parameters used for each model/algorithm in the paper’s experiments.

    Yes
    Partial
    No
    N/A

28. Reproducibility checklist (28) *

[Computational experiments] This paper states the number and range of values tried per (hyper-) parameter during development of the paper, along with the criterion used for selecting the final parameter setting.

    Yes
    Partial
    No
    N/A
